Planning and Execution of Dynamic Whole-Body Locomotion for a Hydraulic Quadruped on Challenging Terrain

We present a framework for dynamic quadrupedal locomotion over challenging terrain, where the choice of appropriate footholds is crucial for the success of the behaviour. We build a model of the environment on-line and on-board using an efficient occupancy grid representation. We use Any-time-Repairing A* (ARA*) to search over a tree of possible actions, choose a rough body path and select the locally-best footholds accordingly. We run a n-step lookahead optimization of the body trajectory using a dynamic stability metric, the Zero Moment Point (ZMP), that generates natural dynamic whole-body motions. A combination of floating-base inverse dynamics and virtual model control accurately executes the desired motions on an actively compliant system. Experimental trials show that this framework allows us to traverse terrains at nearly 6 times the speed of our previous work, evaluated over the same set of trials.

==> video/ReadMe.txt <==
Description:
The file contains experimental trials of Planning and Execution of Dynamic 
Whole-Body Locomotion for the Torque Controlled Quadruped Robot HyQ.

Player information:
any that uses H.264/AVC codec, e.g. VLC.

Author contact information:
Ioannis Havoutis (ioannis.havoutis@iit.it)
Dynamic Legged Systems Lab,
Instituto Italiano di Tecnologia,
Via Morego, 16163, 
Genova, Italy



==> video/Summary.txt <==
Experimental trials of Planning and Execution of Dynamic Whole-Body Locomotion 
of the HyQ quadruped robot on terrains with increasing diffculty.

